Consensus and Disagreement of Heterogeneous Belief Systems in Influence Networks

Recently, an opinion dynamics model has been proposed to describe a network of individuals discussing a set of logically interdependent topics. For each individual, the set of topics and the logical interdependencies between the topics (captured by a logic matrix) form a belief system. We investigate the role the logic matrix and its structure plays in determining the final opinions, including existence of the limiting opinions, of a strongly connected network of individuals. We provide a set of results that, given a set of individuals' belief systems, allow a systematic determination of which topics will reach a consensus, and which topics will disagreement in arise. For irreducible logic matrices, each topic reaches a consensus. For reducible logic matrices, which indicates a cascade interdependence relationship, conditions are given on whether a topic will reach a consensus or not. It turns out that heterogeneity among the individuals' logic matrices, including especially differences in the signs of the off-diagonal entries, can be a key determining factor. This paper thus attributes, for the first time, a strong diversity of limiting opinions to heterogeneity of belief systems in influence networks, in addition to the more typical explanation that strong diversity arises from individual stubbornness.

==> Figures/multiplex_network.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'multiplex_network.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{265.33774414bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81708307)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{multiplex_network.pdf}}%
    \put(1.08010414,0.43412483){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13857633\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{multiplex_network.pdf}}%
    \put(0.13123657,0.72220306){\color[rgb]{1,0,0.03921569}\makebox(0,0)[lb]{\smash{$x_1^1$}}}%
    \put(0.13794653,0.43038223){\color[rgb]{1,0,0.03921569}\makebox(0,0)[lb]{\smash{$x_1^2$}}}%
    \put(0.13794653,0.1447018){\color[rgb]{1,0,0.03921569}\makebox(0,0)[lb]{\smash{$x_1^3$}}}%
    \put(0.7294041,0.72552878){\color[rgb]{0,0.03529412,1}\makebox(0,0)[lb]{\smash{$x_2^1$}}}%
    \put(0.73611406,0.43370796){\color[rgb]{0,0.03529412,1}\makebox(0,0)[lb]{\smash{$x_2^2$}}}%
    \put(0.73611406,0.14802753){\color[rgb]{0,0.03529412,1}\makebox(0,0)[lb]{\smash{$x_2^3$}}}%
    \put(0.37246041,0.727336){\color[rgb]{0,0.03529412,1}\makebox(0,0)[lb]{\smash{$w_{ij}$}}}%
  \end{picture}%
\endgroup%


==> multiplex_network.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'multiplex_network.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{265.33774414bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81708307)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{multiplex_network.pdf}}%
    \put(1.08010414,0.43412483){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13857633\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{multiplex_network.pdf}}%
    \put(0.13123657,0.72220306){\color[rgb]{1,0,0.03921569}\makebox(0,0)[lb]{\smash{$x_1^1$}}}%
    \put(0.13794653,0.43038223){\color[rgb]{1,0,0.03921569}\makebox(0,0)[lb]{\smash{$x_1^2$}}}%
    \put(0.13794653,0.1447018){\color[rgb]{1,0,0.03921569}\makebox(0,0)[lb]{\smash{$x_1^3$}}}%
    \put(0.7294041,0.72552878){\color[rgb]{0,0.03529412,1}\makebox(0,0)[lb]{\smash{$x_2^1$}}}%
    \put(0.73611406,0.43370796){\color[rgb]{0,0.03529412,1}\makebox(0,0)[lb]{\smash{$x_2^2$}}}%
    \put(0.73611406,0.14802753){\color[rgb]{0,0.03529412,1}\makebox(0,0)[lb]{\smash{$x_2^3$}}}%
    \put(0.37246041,0.727336){\color[rgb]{0,0.03529412,1}\makebox(0,0)[lb]{\smash{$w_{ij}$}}}%
  \end{picture}%
\endgroup%


==> multiplex_network_v2.pdf_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'multiplex_network_v2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{559.16450195bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.41397016)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{multiplex_network_v2.pdf}}%
    \put(0.51253682,0.23224675){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06575799\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{multiplex_network_v2.pdf}}%
    \put(1.01185332,0.23893794){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.06575799\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{multiplex_network_v2.pdf}}%
    \put(0.06227508,0.36894718){\color[rgb]{1,0,0.03921569}\makebox(0,0)[lb]{\smash{$x_1^1$}}}%
    \put(0.06545913,0.23047079){\color[rgb]{1,0,0.03921569}\makebox(0,0)[lb]{\smash{$x_1^2$}}}%
    \put(0.06545913,0.09490818){\color[rgb]{1,0,0.03921569}\makebox(0,0)[lb]{\smash{$x_1^3$}}}%
    \put(0.34612075,0.37052532){\color[rgb]{0,0.03529412,1}\makebox(0,0)[lb]{\smash{$x_2^1$}}}%
    \put(0.3493048,0.23204893){\color[rgb]{0,0.03529412,1}\makebox(0,0)[lb]{\smash{$x_2^2$}}}%
    \put(0.3493048,0.09648632){\color[rgb]{0,0.03529412,1}\makebox(0,0)[lb]{\smash{$x_2^3$}}}%
    \put(0.17674191,0.37138289){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w_{ij}$}}}%
    \put(0.56159155,0.37563836){\color[rgb]{1,0,0.03921569}\makebox(0,0)[lb]{\smash{$y_1^1$}}}%
    \put(0.56477556,0.23716198){\color[rgb]{1,0,0.03921569}\makebox(0,0)[lb]{\smash{$y_2^1$}}}%
    \put(0.56477556,0.10159936){\color[rgb]{1,0,0.03921569}\makebox(0,0)[lb]{\smash{$y_3^1$}}}%
    \put(0.84543718,0.3772165){\color[rgb]{0,0.03529412,1}\makebox(0,0)[lb]{\smash{$y_1^2$}}}%
    \put(0.84862119,0.23874012){\color[rgb]{0,0.03529412,1}\makebox(0,0)[lb]{\smash{$y_2^2$}}}%
    \put(0.84862119,0.10317751){\color[rgb]{0,0.03529412,1}\makebox(0,0)[lb]{\smash{$y_3^2$}}}%
    \put(0.67605837,0.37807407){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$w_{ij}$}}}%
    \put(0.15926194,0.01909243){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{G}[\mat{B}]$}}}%
    \put(0.64121991,0.00552767){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\mathcal{G}[\mat{A}]$}}}%
    \put(0.43,0.20410109){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\huge $\Leftrightarrow$}}}%
  \end{picture}%
\endgroup%

